Comparison of Estimators for Multi-State Models in Potentially Non-Markov Processes

Various estimators for modelling the transition probabilities in multi-state models have been proposed, e.g., the Aalen-Johansen estimator, the landmark Aalen-Johansen estimator, and a hybrid Aalen-Johansen estimator. While the Aalen-Johansen estimator is generally only consistent under the rather restrictive Markov assumption, the landmark Aalen-Johansen estimator can handle non-Markov multi-state models. However, the landmark Aalen-Johansen estimator leads to a strict data reduction and, thus, to an increased variance. The hybrid Aalen-Johansen estimator serves as a compromise by, firstly, checking with a log-rank-based test whether the Markov assumption is satisfied. Secondly, landmarking is only applied if the Markov assumption is rejected. In this work, we propose a new hybrid Aalen-Johansen estimator which uses a Cox model instead of the log-rank-based test to check the Markov assumption in the first step. Furthermore, we compare the four estimators in an extensive simulation study across Markov, semi-Markov, and distinct non-Markov settings. In order to get deep insights into the performance of the estimators, we consider four different measures: bias, variance, root mean squared error, and coverage rate. Additionally, further influential factors on the estimators such as the form and degree of non-Markov behaviour, the different transitions, and the starting time are analysed. The main result of the simulation study is that the hybrid Aalen-Johansen estimators yield favourable results across various measures and settings.

==> RCode/README.txt <==
TITLE:
Supplementary Material to "Comparison of Estimators for Multi-State Models in Potentially Non-Markov Processes"

STRUCTURE OF THE SUPPLEMENT:
000_functions_mod_mod.R			- contains all functions needed for the simulation
010_markov.R,...,060_non_markov.R	- R files for running the different settings
all_start.R				- generates all_start.Rdata which contains the initial parameters needed for all settings as, e.g., the landmark times and the Weibull parameters
Figures.R				- as soon as all settings are finished, this file can generate the figures from the paper and its supplement

HOW TO REPRODUCE THE SIMULATION RESULTS:
In order to reproduce the results from the paper and the supplement, do the following steps:

1. Run all_start.R. 
Note that you need to set the correct working directory, i.e., replace the path in 'setwd("/home/munko/Caro")' by the path to this folder.
This step creates all_start.Rdata.

2. Run 010_markov.R, 010_mix_markov.R, ..., 060_non_markov.R. 
Note that you need to set the correct working directory, i.e., replace the path in 'setwd("/home/munko/Caro")' by the path to this folder.
Each setting will produce an .Rdata file containing the simulation results of the corresponding setting.

3. Run Figures.R to reproduce the figures from the paper and the supplement.
